Greedy multiscale kernel algorithms

Multiscale kernel approximation and greedy kernel algorithms are two established tools for scattered data approximation. We combine them into greedy multiscale kernel algorithms, in which every level of a multiscale residual correction is constructed by a greedy kernel algorithm. For the multiscale $f$-greedy algorithm we prove convergence rates in the number of selected centres which coincide (up to an arbitrarily small loss in the exponent) with the rates of the single-scale $f$-greedy algorithm. The gain of the multiscale construction is in the stability, and we make this precise by a two-sided estimate for the condition number of kernel matrices with rescaled kernels. The lower bound shows that any single-scale method, and in particular the $f$-greedy algorithm, pays for its convergence rate with condition numbers growing at least like a power of the number of centres. In contrast, the multiscale scaling of the kernel keeps this lower bound fixed on every level without changing the rate. The upper bound identifies the separation of the centres at the scale of the kernel as the quantity to control. We give the operation counts of all the methods considered and compare the greedy multiscale algorithms numerically with single-scale greedy and classical multiscale methods, in terms of error, time and conditioning.

==> Figures/trace_abs_classical.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 1.788854382 16 1 0.3760067323 0.160032267 68.45492963 366.3573774 3109.887563 0.1225537938 0.2504474773 0.129511 0.033078 1551824 1600000
2 0.894427191 80 1 0.2064664458 0.05063945944 216.4499344 512 9588.076574 0.04210184831 0.09306070473 0.211651 0.191865 6045149.9 9090000
3 0.4472135955 336 1 0.1113459395 0.01633913096 320.5913046 550.8760732 11916.81941 0.01957919711 0.04844918073 0.376447 0.487209 22851063.81 23017976.19
4 0.2236067977 1360 1 0.05906181087 0.005210133399 370.4426505 560.7423651 18851.56125 0.008401739806 0.02809880592 0.618375 1.010039 116105689.6 40653417.37
5 0.1118033989 5297 1 0.03097414719 0.001653678006 396.1620019 538.7781552 23350.01299 0.003911643775 0.01549308048 0.921181 1.280186 571712984.7 59600274.08
6 0.05590169944 18678 1 0.01192122638 0.0005393105959 368.9873966 445.934003 23442.54495 0.001953245167 0.01071278964 1.452189 1.639392 2024397596 77084662.13
7 0.02795084972 52791 1 0.003705612802 0.00015174286 277.5471539 264.8651863 23445.44879 0.0009765822618 0.00675566729 2.179195 2.2012 4575366713 89767613.77


==> Figures/trace_abs_fgreedy_1.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.894427191 5 0 0.1929097474 0.2229654097 6.580192008 8 27.24923097 0.2972306401 0.7043479342 0.017505 0.01325 1750062.5 500000
1 0.894427191 7 0 0.1888933921 0.1621975005 13.11288091 13.25201871 61.80802437 0.2262195007 0.6034031257 0.024291 0.016893 3150171.5 700000
1 0.894427191 10 0 0.1985773449 0.1102517402 25.83840671 22.627417 227.8196856 0.1464472578 0.4623540667 0.035491 0.022876 6000500 1000000
1 0.894427191 14 0 0.09460504732 0.06589048705 51.04827248 37.48236919 578.4049752 0.1073497375 0.4623540667 0.049377 0.033201 11201372 1400000
1 0.894427191 20 0 0.0586908322 0.07290779402 125.999495 64 5248.11024 0.05146879617 0.4623540667 0.070466 0.041589 22004000 2000000
1 0.894427191 28 0 0.04862976958 0.05302354632 235.8221961 106.0161497 7558.840821 0.04557499121 0.4524390014 0.100623 0.052441 42010976 2800000
1 0.894427191 40 0 0.03505877641 0.0337539587 473.8389532 181.019336 16763.66205 0.03494797592 0.2295635965 0.146408 0.081349 84032000 4000000
1 0.894427191 57 0 0.02278067209 0.02414151322 806.1391102 307.9266406 28042.18827 0.02944021834 0.2295635965 0.213243 0.118114 168242596.5 5700000
1 0.894427191 80 0 0.02067294052 0.01867002258 1445.37587 512 61550.00572 0.02265351653 0.1763738341 0.307016 0.170337 328256000 8000000
1 0.894427191 113 0 0.01780156932 0.01501710327 3132.852855 859.5133879 301195.9166 0.01334326056 0.1299706091 0.446549 0.246264 650471448.5 11300000
1 0.894427191 160 0 0.0113686529 0.008839169184 6499.253321 1448.154688 976196.6861 0.009016387131 0.1270103089 0.68638 0.307233 1298048000 16000000
1 0.894427191 226 0 0.007203177921 0.007145243749 13051.05513 2431.07098 1699554.138 0.007494914089 0.1270103089 1.079775 0.437913 2582171588 22600000
1 0.894427191 320 0 0.005256513393 0.004980942203 23462.12687 4096 6273121.336 0.004849724828 0.1010462604 1.785204 0.492416 5168384000 32000000
1 0.894427191 453 0 0.003526295771 0.00370796402 50315.55083 6898.938659 24786989.49 0.003067635342 0.1010462604 3.098632 0.857469 1.035222984e+10 45300000
1 0.894427191 640 0 0.002802489266 0.002787175115 110713.0664 11585.2375 180245142.5 0.001583399379 0.1010462604 5.477328 1.375715 2.0675072e+10 64000000
1 0.894427191 905 0 0.001681656282 0.001903234603 213024.1656 19480.84762 311681963.4 0.001319191274 0.08600837242 10.044874 1.401627 4.141235881e+10 90500000
1 0.894427191 1280 0 0.001026000833 0.001115837071 384133.8963 32768 557206067.5 0.001086942027 0.08600837242 18.503454 2.562273 8.3096576e+10 128000000
1 0.894427191 1810 0 0.0006401235262 0.0007720591679 1070882.854 55100.15782 3771535457 0.0005746087855 0.08600837242 34.724525 3.63447 1.669508705e+11 181000000
1 0.894427191 2560 0 0.0003723700645 0.0004575264327 2382738.838 92681.90002 1.856511767e+10 0.0003377891986 0.07045611485 66.701813 5.631383 3.36324608e+11 256000000
1 0.894427191 3620 0 0.0002093519181 0.0002552187113 4367330.052 155846.781 5.812636219e+10 0.0002308982345 0.06057518617 130.546582 7.753516 6.79300964e+11 362000000
1 0.894427191 5120 1 0.0001094749598 0.000135761731 8732191.375 262144 1.064394384e+11 0.0001887313886 0.06057518617 257.480782 11.915949 1.378340864e+12 512000000


==> Figures/trace_abs_fgreedy_2.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.4472135955 5 0 0.228880373 0.2213878768 3.603914607 1 14.1076743 0.1850815763 0.5116458147 0.015085 0.010475 1750062.5 500000
1 0.4472135955 7 0 0.229930223 0.1750792321 5.230494102 1.656502339 14.1076743 0.1850815763 0.4286595443 0.02119 0.013633 3150171.5 700000
1 0.4472135955 10 0 0.1269017464 0.08998897716 9.407444761 2.828427125 47.68916382 0.1233223415 0.4150171741 0.031603 0.016516 6000500 1000000
1 0.4472135955 14 0 0.1293375192 0.07731499285 17.13873816 4.685296149 78.36131772 0.1045075711 0.3982857879 0.045219 0.022952 11201372 1400000
1 0.4472135955 20 0 0.07350742169 0.05970870674 32.40754704 8 325.1142447 0.0650383725 0.2821794356 0.065694 0.031584 22004000 2000000
1 0.4472135955 28 0 0.04759843339 0.06060965043 59.48251659 13.25201871 576.4620817 0.05373510262 0.2216157882 0.095239 0.044608 42010976 2800000
1 0.4472135955 40 0 0.03976254625 0.0340941091 111.9927013 22.627417 946.3550005 0.04555090089 0.2216157882 0.136483 0.078676 84032000 4000000
1 0.4472135955 57 0 0.02504817727 0.02860635305 247.4351386 38.49083008 3775.886094 0.02871940047 0.1569892982 0.203738 0.11666 168242596.5 5700000
1 0.4472135955 80 0 0.02355444664 0.02213175323 442.0414149 64 11219.04057 0.01997697648 0.1469807815 0.302038 0.166095 328256000 8000000
1 0.4472135955 113 0 0.01411437301 0.01394184014 956.6389545 107.4391735 29207.7921 0.01452163182 0.135800064 0.456574 0.198863 650471448.5 11300000
1 0.4472135955 160 0 0.01105384125 0.01031235571 1608.89433 181.019336 58967.61678 0.01148974718 0.135800064 0.714216 0.34617 1298048000 16000000
1 0.4472135955 226 0 0.008231339147 0.008749037994 3349.812331 303.8838726 157053.558 0.008288941438 0.10749396 1.121149 0.424359 2582171588 22600000
1 0.4472135955 320 0 0.005342499968 0.005432991746 7161.904441 512 456137.2128 0.005809648132 0.1119589908 1.841429 0.742239 5168384000 32000000
1 0.4472135955 453 0 0.003758441234 0.003811065408 14166.30351 862.3673324 3354428.529 0.002987506211 0.09757766926 3.181511 0.841855 1.035222984e+10 45300000
1 0.4472135955 640 0 0.002740872314 0.002977723364 34823.22362 1448.154688 22530642.82 0.001583399379 0.09757766926 5.566172 1.289506 2.0675072e+10 64000000
1 0.4472135955 905 0 0.001734934783 0.001866702924 78479.48161 2435.105953 83230003.91 0.001024287076 0.09106584623 10.102199 1.825262 4.141235881e+10 90500000
1 0.4472135955 1280 0 0.001115085409 0.001327553215 121796.641 4096 83230003.91 0.001024287076 0.08623566294 18.549092 4.005306 8.3096576e+10 128000000
1 0.4472135955 1810 0 0.00074643813 0.0008493832075 339304.7713 6887.519728 471441932.1 0.0005746087855 0.07395191461 34.657978 3.718173 1.669508705e+11 181000000
1 0.4472135955 2560 0 0.0004191674191 0.0004951903432 669990.632 11585.2375 2320639709 0.0003377891986 0.07290078042 66.589711 4.606082 3.36324608e+11 256000000
1 0.4472135955 3620 0 0.000233981696 0.0002915252758 1286451.766 19480.84762 5900164721 0.0002474914988 0.06574570525 130.127219 6.534575 6.79300964e+11 362000000
1 0.4472135955 5120 1 0.0001239646553 0.0001526585603 2748115.64 32768 1.330492981e+10 0.0001887313886 0.05517490127 257.187772 11.167223 1.378340864e+12 512000000


==> Figures/trace_abs_fgreedy_3.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.2236067977 5 0 0.3912489119 0.2865784894 1.873383205 0.125 2.717051614 0.1602454496 0.3472839339 0.015845 0.008956 1750062.5 500000
1 0.2236067977 7 0 0.1997542047 0.1957967877 2.055661854 0.2070627924 2.717051614 0.1602454496 0.5210226151 0.022415 0.015815 3150171.5 700000
1 0.2236067977 10 0 0.1765255306 0.165766444 4.435499943 0.3535533906 18.50458062 0.08453928814 0.5013425375 0.031801 0.0233 6000500 1000000
1 0.2236067977 14 0 0.1720082207 0.1220997038 5.139017527 0.5856620186 18.50458062 0.08453928814 0.3294272207 0.045398 0.027122 11201372 1400000
1 0.2236067977 20 0 0.1136297454 0.0844706581 7.186632401 1 25.20854281 0.07626098696 0.3294272207 0.06375 0.038068 22004000 2000000
1 0.2236067977 28 0 0.07623943885 0.08059520393 12.59316293 1.656502339 60.39099663 0.05699379858 0.1771168911 0.090426 0.05641 42010976 2800000
1 0.2236067977 40 0 0.04457071554 0.04807131933 23.31513666 2.828427125 159.9196906 0.04119561796 0.1841420407 0.131656 0.08603 84032000 4000000
1 0.2236067977 57 0 0.04249255292 0.03353374453 42.17375266 4.81135376 460.1127675 0.02896433581 0.1841420407 0.190724 0.126492 168242596.5 5700000
1 0.2236067977 80 0 0.02234004296 0.02238161291 84.24958228 8 671.3583353 0.02553682344 0.1287346438 0.280935 0.183135 328256000 8000000
1 0.2236067977 113 0 0.01710098789 0.01945853207 164.4882149 13.42989669 2051.990129 0.01759651158 0.1117163772 0.423935 0.235896 650471448.5 11300000
1 0.2236067977 160 0 0.01233972607 0.01313445943 369.5793432 22.627417 11124.40766 0.0100167316 0.1318493131 0.661171 0.295431 1298048000 16000000
1 0.2236067977 226 0 0.009194249714 0.009094305498 723.1289903 37.98548407 13404.95544 0.009413039416 0.1394276622 1.04921 0.403281 2582171588 22600000
1 0.2236067977 320 0 0.006562882338 0.007568282956 2368.928151 64 419303.5661 0.002987506211 0.1394276622 1.735935 0.545527 5168384000 32000000
1 0.2236067977 453 0 0.004611536605 0.004695677522 3566.665966 107.7959166 592362.8528 0.00266249661 0.1029642248 3.013851 0.898422 1.035222984e+10 45300000
1 0.2236067977 640 0 0.003125257941 0.003457597469 6064.902207 181.019336 592362.8528 0.00266249661 0.1029642248 5.393868 0.971429 2.0675072e+10 64000000
1 0.2236067977 905 0 0.002116353121 0.00243487283 19721.3638 304.3882441 5796046.882 0.001244823291 0.1015204468 9.868905 1.257452 4.141235881e+10 90500000
1 0.2236067977 1280 0 0.001342987979 0.00155740972 29437.3677 512 10403750.49 0.001024287076 0.08154075235 18.223933 3.154165 8.3096576e+10 128000000
1 0.2236067977 1810 0 0.0008479315232 0.001023567379 73680.89259 860.939966 58930241.51 0.0005746087855 0.07596133668 34.397359 2.831492 1.669508705e+11 181000000
1 0.2236067977 2560 0 0.0005111606658 0.0006141050062 184987.3982 1448.154688 229294259.8 0.0003653316301 0.06375389599 66.408679 5.919332 3.36324608e+11 256000000
1 0.2236067977 3620 0 0.0002881059441 0.0003506057599 316933.9648 2435.105953 737520590.2 0.0002474914988 0.06089911172 129.970749 8.52735 6.79300964e+11 362000000
1 0.2236067977 5120 1 0.0001543234039 0.0001891136063 570707.3918 4096 1663116226 0.0001887313886 0.04826568924 256.716296 8.969747 1.378340864e+12 512000000


==> Figures/trace_abs_fgreedy_4.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.1118033989 5 0 0.6166200987 0.6492924027 1.373085467 0.015625 1 0.1175650692 0.2553404993 0.016037 0.01168 1750062.5 500000
1 0.1118033989 7 0 0.4241333196 0.5420210581 1.504780513 0.02588284905 1.089349148 0.1086590675 0.2649220806 0.022073 0.018046 3150171.5 700000
1 0.1118033989 10 0 0.3538862003 0.4340266174 1.51248626 0.04419417382 1.29154864 0.1026639771 0.2476381312 0.032597 0.025961 6000500 1000000
1 0.1118033989 14 0 0.2712269396 0.3420882883 3.169972281 0.07320775232 6.908475184 0.0587030869 0.2305203939 0.045281 0.025011 11201372 1400000
1 0.1118033989 20 0 0.2060298906 0.2344736207 3.489787988 0.125 7.308101998 0.05761295351 0.2446806809 0.064663 0.046695 22004000 2000000
1 0.1118033989 28 0 0.1206510565 0.1398953845 4.576795985 0.2070627924 11.88328776 0.04899398917 0.1895012842 0.086625 0.062516 42010976 2800000
1 0.1118033989 40 0 0.09839481731 0.113261823 7.884166492 0.3535533906 50.07061467 0.03033383817 0.2204829138 0.12515 0.088305 84032000 4000000
1 0.1118033989 57 0 0.07046177534 0.08567114307 13.6433118 0.6014192199 96.88748675 0.0243425335 0.2015848953 0.185866 0.12443 168242596.5 5700000
1 0.1118033989 80 0 0.04418447076 0.05792600077 18.81096285 1 176.4582335 0.0199330779 0.1988690476 0.28052 0.193729 328256000 8000000
1 0.1118033989 113 0 0.02918089968 0.03595964456 53.44795287 1.678737086 1390.550958 0.0100167316 0.1356469287 0.4224 0.232828 650471448.5 11300000
1 0.1118033989 160 0 0.0206892226 0.02369292986 70.66032858 2.828427125 1390.550958 0.0100167316 0.1174431186 0.671308 0.372321 1298048000 16000000
1 0.1118033989 226 0 0.01340311488 0.01590687864 259.554703 4.748185509 52412.94576 0.002987506211 0.1030031106 1.073445 0.486571 2582171588 22600000
1 0.1118033989 320 0 0.009870436538 0.01132123859 700.3518467 8 352041.294 0.001583399379 0.0831213576 1.801045 0.641312 5168384000 32000000
1 0.1118033989 453 0 0.00693009625 0.008200112233 990.0054909 13.47448957 352041.294 0.001583399379 0.08117809449 3.089164 0.859439 1.035222984e+10 45300000
1 0.1118033989 640 0 0.00467204491 0.005739060587 1516.567464 22.627417 352041.294 0.001583399379 0.07265152041 5.419883 1.304337 2.0675072e+10 64000000
1 0.1118033989 905 0 0.003174615508 0.003915361752 2176.704907 38.04853051 352041.294 0.001583399379 0.06713654997 9.946378 1.488443 4.141235881e+10 90500000
1 0.1118033989 1280 0 0.002090395451 0.002555743908 3751.275347 64 354951.5811 0.001579060009 0.05923456495 18.465943 2.726667 8.3096576e+10 128000000
1 0.1118033989 1810 0 0.001299715272 0.001592109143 8919.784138 107.6174957 1309741.602 0.001021864078 0.05085955426 34.704793 3.764835 1.669508705e+11 181000000
1 0.1118033989 2560 0 0.0007924016173 0.0009870811148 19419.68852 181.019336 7366280.189 0.0005746087855 0.04344290383 66.442255 6.195205 3.36324608e+11 256000000
1 0.1118033989 3620 0 0.000465158613 0.0005937218249 49878.4314 304.3882441 36259995.45 0.0003377891986 0.04043561658 129.793891 6.529879 6.79300964e+11 362000000
1 0.1118033989 5120 1 0.0002608547786 0.0003268136205 84967.25562 512 92190073.77 0.0002474914988 0.03179136877 257.504741 7.759558 1.378340864e+12 512000000


==> Figures/trace_abs_fgreedy_5.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.05590169944 5 0 0.7661227089 0.8742959811 1.174257169 0.001953125 1 0.07840703492 0.1625111 0.01864 0.00957 1750062.5 500000
1 0.05590169944 7 0 0.6311433295 0.8276455205 1.214888581 0.003235356131 1 0.07646104061 0.1656011018 0.025602 0.01339 3150171.5 700000
1 0.05590169944 10 0 0.5565959373 0.7684643639 1.227644347 0.005524271728 1 0.06959362893 0.1625668957 0.036222 0.018719 6000500 1000000
1 0.05590169944 14 0 0.4888671619 0.6811548729 1.343342873 0.00915096904 1 0.0692525801 0.1625668957 0.05111 0.032414 11201372 1400000
1 0.05590169944 20 0 0.4327563553 0.6141181415 2.320096823 0.015625 3.278397151 0.03763031233 0.1558960511 0.074269 0.040019 22004000 2000000
1 0.05590169944 28 0 0.3625256751 0.5198105124 2.684449568 0.02588284905 3.500056212 0.03681854916 0.147836109 0.103953 0.066811 42010976 2800000
1 0.05590169944 40 0 0.2746817806 0.3941155095 3.026653443 0.04419417382 4.201762716 0.03464292098 0.137932113 0.149289 0.10257 84032000 4000000
1 0.05590169944 57 0 0.212573596 0.2900528436 3.584047593 0.07517740249 6.128839657 0.03054679083 0.1259765674 0.217718 0.114872 168242596.5 5700000
1 0.05590169944 80 0 0.1506721637 0.2057487164 6.985490535 0.125 29.39923394 0.01811255315 0.1185045058 0.312361 0.16251 328256000 8000000
1 0.05590169944 113 0 0.1072987327 0.1448568275 10.21632063 0.2098421357 46.08292788 0.01559235292 0.1120958732 0.461968 0.294186 650471448.5 11300000
1 0.05590169944 160 0 0.06769717316 0.08924603683 16.22755644 0.3535533906 173.8188697 0.0100167316 0.1020308112 0.715014 0.343871 1298048000 16000000
1 0.05590169944 226 0 0.04434751031 0.05870719708 30.03622032 0.5935231886 343.61051 0.007981224575 0.1308721045 1.135405 0.47147 2582171588 22600000
1 0.05590169944 320 0 0.0303337658 0.03636221266 50.09297917 1 1044.610258 0.00550943312 0.1086915681 1.832943 0.58464 5168384000 32000000
1 0.05590169944 453 0 0.01838960419 0.02374044851 184.5102275 1.684311196 44005.16175 0.001583399379 0.07077355 3.090282 0.759188 1.035222984e+10 45300000
1 0.05590169944 640 0 0.01173190312 0.01494243293 270.6517357 2.828427125 44005.16175 0.001583399379 0.06185978708 5.424707 1.64465 2.0675072e+10 64000000
1 0.05590169944 905 0 0.007555095295 0.009647103347 410.8948593 4.756066314 44005.16175 0.001583399379 0.05589080694 9.898045 2.031784 4.141235881e+10 90500000
1 0.05590169944 1280 0 0.004978618824 0.006296288281 592.7369343 8 44005.16175 0.001583399379 0.04798478417 18.294033 2.964876 8.3096576e+10 128000000
1 0.05590169944 1810 0 0.003262460284 0.00408129641 1163.214452 13.45218697 90563.23253 0.001244823291 0.04140662396 34.737553 3.507476 1.669508705e+11 181000000
1 0.05590169944 2560 0 0.002046397961 0.002586942445 2118.805756 22.627417 383134.5717 0.0007696759154 0.03532331092 67.120011 6.623195 3.36324608e+11 256000000
1 0.05590169944 3620 0 0.0013942352 0.001579903931 4443.693003 38.04853051 1328095.655 0.0005085674482 0.03248298378 130.848882 8.340078 6.79300964e+11 362000000
1 0.05590169944 5120 1 0.0007357850674 0.0009341995192 7560.652841 64 2796926.275 0.0003967631576 0.02521118878 258.783009 7.551622 1.378340864e+12 512000000


==> Figures/trace_abs_fgreedy_6.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.02795084972 5 0 0.8608124837 0.960939317 1.071752339 0.000244140625 1 0.05034979212 0.1036504871 0.015329 0.009651 1750062.5 500000
1 0.02795084972 7 0 0.7706024608 0.944422332 1.088122706 0.0004044195164 1 0.04818084632 0.104323946 0.021545 0.012739 3150171.5 700000
1 0.02795084972 10 0 0.7370512587 0.9223313232 1.089754938 0.000690533966 1 0.04577798253 0.1032257661 0.030954 0.019358 6000500 1000000
1 0.02795084972 14 0 0.6744172777 0.8854850555 1.131860134 0.00114387113 1 0.04472043873 0.1032257661 0.043552 0.027715 11201372 1400000
1 0.02795084972 20 0 0.6403662999 0.8384971004 1.584413251 0.001953125 1.513866981 0.0243425335 0.1006995842 0.063098 0.037603 22004000 2000000
1 0.02795084972 28 0 0.5601173625 0.7903677555 1.769321632 0.003235356131 1.513866981 0.0243425335 0.09832902138 0.089354 0.051732 42010976 2800000
1 0.02795084972 40 0 0.5012058534 0.722741216 2.189921624 0.005524271728 2.245662319 0.02134421554 0.09832902138 0.132823 0.085249 84032000 4000000
1 0.02795084972 57 0 0.4466472796 0.6364197591 2.189862552 0.009397175312 2.245662319 0.02134421554 0.09098200638 0.192365 0.131075 168242596.5 5700000
1 0.02795084972 80 0 0.3869853292 0.5482053192 2.34948877 0.015625 2.372180888 0.02095780271 0.08851876757 0.284165 0.185574 328256000 8000000
1 0.02795084972 113 0 0.3126937951 0.4522839815 2.80567021 0.02623026697 2.910122762 0.01957753062 0.08806429311 0.432013 0.238416 650471448.5 11300000
1 0.02795084972 160 0 0.2488019103 0.3582091913 4.686237298 0.04419417382 21.72735871 0.0100167316 0.0819249477 0.672339 0.246163 1298048000 16000000
1 0.02795084972 226 0 0.1824797326 0.2711432472 6.707711726 0.07419039857 24.56958442 0.009614552567 0.0766668388 1.073822 0.509467 2582171588 22600000
1 0.02795084972 320 0 0.1316132144 0.1930877099 9.129145805 0.125 34.70856138 0.008568723798 0.07273937469 1.798378 0.493568 5168384000 32000000
1 0.02795084972 453 0 0.09021711969 0.1300469088 13.56283827 0.2105388995 110.4425254 0.005825719529 0.06952094008 3.11382 0.711075 1.035222984e+10 45300000
1 0.02795084972 640 0 0.05914482774 0.08168993959 31.78666376 0.3535533906 818.9522775 0.002987506211 0.0622374013 5.511185 1.322398 2.0675072e+10 64000000
1 0.02795084972 905 0 0.0383780373 0.0510500216 73.0716259 0.5945082892 5500.645219 0.001583399379 0.05220570041 10.082824 1.728671 4.141235881e+10 90500000
1 0.02795084972 1280 0 0.02386073817 0.03110440284 95.43785416 1 5500.645219 0.001583399379 0.07236948814 18.664643 2.675318 8.3096576e+10 128000000
1 0.02795084972 1810 0 0.01458344714 0.01896361307 143.4892315 1.681523371 5500.645219 0.001583399379 0.0531746976 35.173482 3.742168 1.669508705e+11 181000000
1 0.02795084972 2560 0 0.008799084378 0.01164601693 295.5836576 2.828427125 16755.95823 0.001092291596 0.03533775801 67.04396 5.33974 3.36324608e+11 256000000
1 0.02795084972 3620 0 0.005468373133 0.007138393927 503.4775938 4.756066314 41953.17224 0.0008044025034 0.03061457692 129.909655 8.183743 6.79300964e+11 362000000
1 0.02795084972 5120 1 0.003355876966 0.004365270235 1288.972728 8 290248.8278 0.0004221545978 0.02574927495 256.866121 9.276666 1.378340864e+12 512000000


==> Figures/trace_abs_ms_fgreedy.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.894427191 5 1 0.1929097474 0.2229654097 6.580192008 8 27.24923097 0.2972306401 0.7043479342 0.016226 0.010588 1750062.5 500000
2 0.4472135955 7 0 0.1796000152 0.1548832581 4.031473988 1.656502339 7.661849921 0.2268491298 0.4993789182 0.036875 0.022357 3650171.5 1200000
2 0.4472135955 10 0 0.1922141378 0.107379705 8.287836192 2.828427125 28.4774607 0.1464472578 0.4623540667 0.046618 0.032757 6500500 1500000
2 0.4472135955 14 0 0.09836233103 0.06806258693 16.1231129 4.685296149 74.74449542 0.1061667672 0.4623540667 0.059218 0.039215 11701372 1900000
2 0.4472135955 20 1 0.06171027571 0.07458699417 38.31205718 8 656.01378 0.05146879617 0.4623540667 0.078287 0.06344 22504000 2500000
3 0.2236067977 28 0 0.05273440644 0.05280310543 17.59875557 1.656502339 118.1068878 0.04557499121 0.2671273366 0.168799 0.129986 44510976 5300000
3 0.2236067977 40 0 0.03201311269 0.03085884326 32.22737968 2.828427125 261.9322195 0.03494797592 0.2147745661 0.211785 0.172147 86532000 6500000
3 0.2236067977 57 0 0.02521324615 0.02350822071 63.82985415 4.81135376 301.7481337 0.03333778985 0.2144936559 0.297664 0.188676 170742596.5 8200000
3 0.2236067977 80 1 0.01834706248 0.01863769582 114.0904515 8 961.7188393 0.02265351653 0.1437345052 0.389529 0.216032 330756000 10500000
4 0.1118033989 113 0 0.01489744217 0.01329351498 58.39291044 1.678737086 421.3293151 0.01491355273 0.1272625946 0.844354 0.408838 660971448.5 21800000
4 0.1118033989 160 0 0.01092510002 0.009135117533 105.984096 2.828427125 869.3466869 0.01171450671 0.1272625946 1.084628 0.549914 1308548000 26500000
4 0.1118033989 226 0 0.008037436332 0.008462019224 254.5674873 4.748185509 3189.441584 0.007595390769 0.1044549861 1.539681 0.671571 2592671588 33100000
4 0.1118033989 320 1 0.005634015701 0.005883211136 461.0304684 8 11018.77263 0.005024319699 0.09294003992 2.292886 0.815325 5178884000 42500000
5 0.05590169944 453 0 0.003710944081 0.004225614589 258.3292208 1.684311196 6551.61822 0.002987506211 0.09055403822 4.600206 2.088163 1.039472984e+10 87800000
5 0.05590169944 640 0 0.002609814309 0.003250556226 556.3819966 2.828427125 44005.16175 0.001583399379 0.09055403822 7.024199 1.89912 2.0717572e+10 106500000
5 0.05590169944 905 0 0.00176117109 0.002104975849 1024.750249 4.756066314 76094.22934 0.001319191274 0.08074188269 11.597848 2.454256 4.145485881e+10 133000000
5 0.05590169944 1280 1 0.001148299954 0.001442216496 1905.411253 8 136036.6376 0.001086942027 0.07081413165 20.152239 3.471483 8.3139076e+10 170500000
6 0.02795084972 1810 0 0.0007418210296 0.0009612365352 1032.208562 1.681523371 115098.128 0.0005746087855 0.06329063787 40.979326 7.423124 1.671213705e+11 351500000
6 0.02795084972 2560 0 0.0004525457693 0.0005860488324 2312.337431 2.828427125 566562.4288 0.0003377891986 0.0563700863 73.040687 7.203853 3.36495108e+11 426500000
6 0.02795084972 3620 0 0.0002668154099 0.0003479187287 4143.266702 4.756066314 1440469.903 0.0002474914988 0.04416838083 136.321007 7.680882 6.79471464e+11 532500000
6 0.02795084972 5120 1 0.0001477651268 0.000190433406 7130.338836 8 3248273.878 0.0001887313886 0.03675659311 263.518959 12.205608 1.378511364e+12 682500000


==> Figures/trace_abs_ms_pgreedy.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.894427191 5 1 0.1782017428 0.1968929218 5.759703862 8 17.62315855 0.3437033333 0.7214569959 0.018267 0.00925 1750062.5 500000
2 0.4472135955 7 0 0.2400859983 0.1826204041 4.064172487 1.656502339 6.0092517 0.245984759 0.6874066666 0.04185 0.023724 3650171.5 1200000
2 0.4472135955 10 0 0.2259389364 0.1271385843 7.257443798 2.828427125 16.09583279 0.1771239059 0.4971668356 0.053259 0.032059 6500500 1500000
2 0.4472135955 14 0 0.09641408132 0.06892821368 13.76847903 4.685296149 46.58195169 0.1242917886 0.3543163441 0.069219 0.039278 11701372 1900000
2 0.4472135955 20 1 0.1121884587 0.05780362558 21.0013717 8 51.34000531 0.1203269831 0.3467917497 0.094848 0.048924 22504000 2500000
3 0.2236067977 28 0 0.102840056 0.04982476986 10.33619519 1.656502339 16.97878291 0.08699937853 0.2485835771 0.205937 0.102076 44510976 5300000
3 0.2236067977 40 0 0.04580426173 0.02763643972 18.56953341 2.828427125 18.86204488 0.08400182938 0.1822756028 0.254731 0.135713 86532000 6500000
3 0.2236067977 57 0 0.05515314365 0.02598600354 28.86242755 4.81135376 63.68220102 0.05599453559 0.1782524894 0.329028 0.15751 170742596.5 8200000
3 0.2236067977 80 1 0.05502611206 0.02158428995 52.04990744 8 63.68220102 0.05599453559 0.1276976004 0.426914 0.202548 330756000 10500000
4 0.1118033989 113 0 0.05223499752 0.01628632761 19.80048696 1.678737086 19.38602284 0.04161904397 0.12389637 0.914251 0.362621 660971448.5 21800000
4 0.1118033989 160 0 0.02845493243 0.01061297661 30.82411733 2.828427125 59.44787896 0.02864680676 0.08906680415 1.156233 0.584496 1308548000 26500000
4 0.1118033989 226 0 0.0279039746 0.009357056938 52.952327 4.748185509 66.77269745 0.02755848672 0.08706856482 1.562124 0.739246 2592671588 33100000
4 0.1118033989 320 1 0.02907992921 0.007957373158 98.78765897 8 158.5693021 0.02065611462 0.06428587215 2.290744 0.783806 5178884000 42500000
5 0.05590169944 453 0 0.02830187022 0.005707791895 24.90649195 1.684311196 22.22739697 0.01988209489 0.06080609275 5.407755 2.340002 1.039472984e+10 87800000
5 0.05590169944 640 0 0.01907040345 0.004493907594 41.02192947 2.828427125 85.49753087 0.01268938244 0.0447928934 7.834602 2.450865 2.0717572e+10 106500000
5 0.05590169944 905 0 0.01840968776 0.003817196317 68.16291893 4.756066314 85.49753087 0.01268938244 0.04276011507 12.481513 2.351782 4.145485881e+10 133000000
5 0.05590169944 1280 1 0.01503814095 0.003250869413 117.1245157 8 241.3035836 0.008979188462 0.03225557334 21.145222 3.838245 8.3139076e+10 170500000
6 0.02795084972 1810 0 0.01414360834 0.00253857548 27.09299654 1.681523371 30.16294795 0.008979188462 0.02993973256 56.235076 7.889311 1.671213705e+11 351500000
6 0.02795084972 2560 0 0.01244119576 0.00202355116 50.08865665 2.828427125 154.7007715 0.005206719584 0.02245572886 88.261188 7.622565 3.36495108e+11 426500000
6 0.02795084972 3620 0 0.01126375413 0.001446702796 75.70445926 4.756066314 198.2727857 0.004793366604 0.02073888556 151.632043 10.101262 6.79471464e+11 532500000
6 0.02795084972 5120 1 0.008269685593 0.00118260025 131.0528546 8 377.4857021 0.003867480918 0.01629407633 278.677823 13.220109 1.378511364e+12 682500000


==> Figures/trace_abs_pgreedy_1.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.894427191 5 0 0.2149807831 0.2029705004 5.844326368 8 23.90005304 0.3105122265 0.7847202751 0.017696 0.011736 1750062.5 500000
1 0.894427191 7 0 0.2506040194 0.2415051909 11.58738609 13.25201871 47.17036463 0.2475456215 0.6210244529 0.024592 0.015513 3150171.5 700000
1 0.894427191 10 0 0.2716690083 0.2286372413 22.4970492 22.627417 123.7663938 0.1794778043 0.5147093416 0.034599 0.017978 6000500 1000000
1 0.894427191 14 0 0.1455985526 0.09058382312 43.86075407 37.48236919 376.9401627 0.1238190656 0.3647871805 0.048829 0.025224 11201372 1400000
1 0.894427191 20 0 0.1436348894 0.08458090162 73.39759805 64 559.6538207 0.1085355061 0.3186074379 0.068954 0.037423 22004000 2000000
1 0.894427191 28 0 0.1311972323 0.0742524319 137.9596903 106.0161497 1083.628578 0.08707995116 0.2578996531 0.097393 0.055092 42010976 2800000
1 0.894427191 40 0 0.09002134701 0.03782312437 249.2668895 181.019336 2512.952173 0.0657885406 0.2280243508 0.142012 0.088641 84032000 4000000
1 0.894427191 57 0 0.09000432324 0.03523176016 439.8957751 307.9266406 4235.561483 0.0552808438 0.1830267264 0.21133 0.142892 168242596.5 5700000
1 0.894427191 80 0 0.08176706999 0.02927581236 759.924383 512 5094.103385 0.05198232999 0.1315770812 0.319607 0.178559 328256000 8000000
1 0.894427191 113 0 0.0519335617 0.01672912364 1376.366668 859.5133879 16701.98283 0.03499094319 0.1174061738 0.477489 0.352323 650471448.5 11300000
1 0.894427191 160 0 0.04568429284 0.0123319747 2382.141547 1448.154688 30089.86899 0.02875664578 0.09390150548 0.742446 0.35495 1298048000 16000000
1 0.894427191 226 0 0.04573651435 0.01087326658 4052.169867 2431.07098 60532.68559 0.02277971814 0.0861475568 1.144056 0.423093 2582171588 22600000
1 0.894427191 320 0 0.03142414299 0.008197579429 7141.817214 4096 77527.07164 0.02097621859 0.06445286622 1.879216 0.646114 5168384000 32000000
1 0.894427191 453 0 0.02755996836 0.00615664566 11929.14262 6898.938659 146889.888 0.01695174303 0.05860171002 3.183422 1.081578 1.035222984e+10 45300000
1 0.894427191 640 0 0.02453390505 0.004983187252 21215.9992 11585.2375 379294.8761 0.01235623051 0.04784015342 5.56044 1.177199 2.0675072e+10 64000000
1 0.894427191 905 0 0.02068810277 0.003784731193 34278.1583 19480.84762 711962.0903 0.0100167316 0.04277547807 10.064129 2.426179 4.141235881e+10 90500000
1 0.894427191 1280 0 0.01589909873 0.003148060049 61024.73028 32768 1080011.747 0.008717704966 0.03281229598 18.439209 2.714281 8.3096576e+10 128000000
1 0.894427191 1810 0 0.01448346481 0.002381672617 99067.24963 55100.15782 1713748.008 0.007474164851 0.02883868983 34.593806 3.929435 1.669508705e+11 181000000
1 0.894427191 2560 0 0.01293982844 0.001921570748 191186.6804 92681.90002 4512530.144 0.005412587806 0.02324125879 66.348109 5.084568 3.36324608e+11 256000000
1 0.894427191 3620 0 0.01072809342 0.001394284256 284424.9693 155846.781 6809964.007 0.004718783527 0.02138934334 129.28378 7.399914 6.79300964e+11 362000000
1 0.894427191 5120 1 0.008607340474 0.001111596952 509743.2909 262144 12751642 0.003828449796 0.0168667478 256.036548 8.611338 1.378340864e+12 512000000


==> Figures/trace_abs_pgreedy_2.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.4472135955 5 0 0.2570528545 0.2969811591 2.252727323 1 2.202894819 0.3437033333 0.7214569959 0.016877 0.010171 1750062.5 500000
1 0.4472135955 7 0 0.2454972448 0.2363257315 4.058669316 1.656502339 5.855253375 0.2481226629 0.6874066666 0.023928 0.015222 3150171.5 700000
1 0.4472135955 10 0 0.2333151069 0.1463399146 7.255009703 2.828427125 16.09583279 0.1771239059 0.4969500785 0.034568 0.019845 6000500 1000000
1 0.4472135955 14 0 0.1081504822 0.08659407582 13.74280153 4.685296149 46.58195169 0.1242917886 0.3543163441 0.04799 0.02664 11201372 1400000
1 0.4472135955 20 0 0.1162886076 0.06173613468 20.72800101 8 51.14916388 0.1204764471 0.3471359025 0.069327 0.037747 22004000 2000000
1 0.4472135955 28 0 0.1055463877 0.05151214499 42.15728234 13.25201871 135.8302633 0.08699937853 0.2485835771 0.098301 0.054376 42010976 2800000
1 0.4472135955 40 0 0.04538212539 0.03033197687 77.48830351 22.627417 150.4155848 0.08409123272 0.1822756028 0.141539 0.077172 84032000 4000000
1 0.4472135955 57 0 0.05571070121 0.02683084377 127.3309283 38.49083008 509.4576082 0.05599453559 0.1782524894 0.205483 0.102668 168242596.5 5700000
1 0.4472135955 80 0 0.05557199801 0.02185688186 226.6566521 64 509.4576082 0.05599453559 0.1276976004 0.304495 0.123412 328256000 8000000
1 0.4472135955 113 0 0.05085326015 0.0166600956 438.5992612 107.4391735 1248.926209 0.0415275272 0.1239596957 0.451961 0.231694 650471448.5 11300000
1 0.4472135955 160 0 0.02663231095 0.01086714466 750.9381316 181.019336 3831.759179 0.02857912507 0.09046929842 0.710126 0.274097 1298048000 16000000
1 0.4472135955 226 0 0.02645605913 0.009614659668 1243.916344 303.8838726 4273.452637 0.02755848672 0.08704745812 1.132525 0.561398 2582171588 22600000
1 0.4472135955 320 0 0.02661128457 0.007574997074 2335.772961 512 9837.177772 0.02087171606 0.06377178853 1.84631 0.443702 5168384000 32000000
1 0.4472135955 453 0 0.02693889232 0.006144346116 3788.691937 862.3673324 11389.14409 0.01987702125 0.06080609275 3.08882 0.795834 1.035222984e+10 45300000
1 0.4472135955 640 0 0.01910536416 0.004083364606 6780.488276 1448.154688 45696.27474 0.01250896562 0.04443604405 5.421346 0.910176 2.0675072e+10 64000000
1 0.4472135955 905 0 0.01897710901 0.003635052732 10662.19217 2435.105953 49272.13368 0.01219872782 0.04277048434 9.865034 1.624284 4.141235881e+10 90500000
1 0.4472135955 1280 0 0.01501820385 0.002957345939 19340.68377 4096 149446.5808 0.008427258908 0.03225557334 18.281072 3.237589 8.3096576e+10 128000000
1 0.4472135955 1810 0 0.01486926123 0.002291643463 30874.02233 6887.519728 149446.5808 0.008427258908 0.02981152402 34.399572 4.179667 1.669508705e+11 181000000
1 0.4472135955 2560 0 0.01186927749 0.001718526991 58582.86144 11585.2375 564066.268 0.005412587806 0.02293685557 66.38203 5.474123 3.36324608e+11 256000000
1 0.4472135955 3620 0 0.01193500524 0.001444353217 89480.31197 19480.84762 802469.5211 0.004812515586 0.02154296153 129.700416 6.360957 6.79300964e+11 362000000
1 0.4472135955 5120 1 0.007674929553 0.001109211936 165774.3375 32768 1332687.313 0.004063861609 0.01710174167 256.304929 10.111547 1.378340864e+12 512000000


==> Figures/trace_abs_pgreedy_3.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.2236067977 5 0 0.4369879932 0.5484305272 1.200506804 0.125 1 0.3105122265 0.7847202751 0.013579 0.008327 1750062.5 500000
1 0.2236067977 7 0 0.4316621786 0.4253495641 1.556937025 0.2070627924 1 0.2475456215 0.6210244529 0.018742 0.012091 3150171.5 700000
1 0.2236067977 10 0 0.3080347895 0.2912711314 2.277568028 0.3535533906 1.991537996 0.1777278429 0.5137479763 0.026382 0.01713 6000500 1000000
1 0.2236067977 14 0 0.256500094 0.1871069568 3.754302905 0.5856620186 5.889690042 0.1238190656 0.3659753681 0.037244 0.021813 11201372 1400000
1 0.2236067977 20 0 0.2477845518 0.1269264251 5.342331525 1 7.649463397 0.1134857534 0.3174549385 0.054219 0.033033 22004000 2000000
1 0.2236067977 28 0 0.1349162959 0.09031270201 10.45081033 1.656502339 17.00728782 0.08695074652 0.2578996531 0.075411 0.046684 42010976 2800000
1 0.2236067977 40 0 0.09736432724 0.0541694087 18.62956411 2.828427125 26.81496068 0.07470665318 0.2280243508 0.108922 0.076606 84032000 4000000
1 0.2236067977 57 0 0.09651001707 0.04000638009 29.79481048 4.81135376 107.9764126 0.04695790404 0.1819674811 0.1679 0.128218 168242596.5 5700000
1 0.2236067977 80 0 0.06629534337 0.02785750714 53.6680197 8 107.9764126 0.04695790404 0.138374068 0.253053 0.13471 328256000 8000000
1 0.2236067977 113 0 0.06199921527 0.02044997132 96.60209511 13.42989669 227.5149981 0.03662815065 0.1174061738 0.392979 0.209654 650471448.5 11300000
1 0.2236067977 160 0 0.04589291708 0.01497022301 173.3577183 22.627417 491.9283107 0.02832594428 0.09390150548 0.651848 0.299947 1298048000 16000000
1 0.2236067977 226 0 0.04650141746 0.01286379122 280.1306474 37.98548407 945.8232123 0.02277971814 0.08459159683 1.0453 0.543103 2582171588 22600000
1 0.2236067977 320 0 0.0313914822 0.008851451253 500.255232 64 1176.292193 0.02118263245 0.06389608905 1.742305 0.598933 5168384000 32000000
1 0.2236067977 453 0 0.02728267343 0.006577436184 876.6665907 107.7959166 2283.353028 0.01698089779 0.05792867162 3.018729 0.746472 1.035222984e+10 45300000
1 0.2236067977 640 0 0.02213239555 0.005278065006 1547.640109 181.019336 6797.811824 0.01180398429 0.04625602208 5.405659 0.953277 2.0675072e+10 64000000
1 0.2236067977 905 0 0.02238333826 0.004463000622 2545.810675 304.3882441 11124.40766 0.0100167316 0.04287616376 9.877062 1.715255 4.141235881e+10 90500000
1 0.2236067977 1280 0 0.01658336044 0.003474475738 4469.619427 512 22843.79833 0.007880653445 0.0338298336 18.211007 2.382953 8.3096576e+10 128000000
1 0.2236067977 1810 0 0.01466789063 0.002662383515 7364.253846 860.939966 22843.79833 0.007880653445 0.02956293844 34.275035 3.097918 1.669508705e+11 181000000
1 0.2236067977 2560 0 0.01243141563 0.00213220096 13640.25753 1448.154688 63117.5258 0.005616102343 0.02265133681 66.207814 4.848096 3.36324608e+11 256000000
1 0.2236067977 3620 0 0.01033110139 0.001544946991 21172.25002 2435.105953 116521.9269 0.004578070217 0.02144150448 129.386722 5.827897 6.79300964e+11 362000000
1 0.2236067977 5120 1 0.008860460535 0.001194561687 37531.45806 4096 166585.9141 0.004063861609 0.01692718486 255.832139 11.139683 1.378340864e+12 512000000


==> Figures/trace_abs_pgreedy_4.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.1118033989 5 0 0.6428997093 0.8353925743 1.002858475 0.015625 1 0.3105122265 0.7847202751 0.01767 0.008493 1750062.5 500000
1 0.1118033989 7 0 0.6404990729 0.7565305113 1.040791709 0.02588284905 1 0.2475456215 0.6210244529 0.024255 0.011677 3150171.5 700000
1 0.1118033989 10 0 0.6016454757 0.6298584998 1.160859228 0.04419417382 1 0.1777278429 0.5137479763 0.034904 0.016176 6000500 1000000
1 0.1118033989 14 0 0.5517892613 0.497222608 1.432851985 0.07320775232 1 0.1238190656 0.3659753681 0.048497 0.022854 11201372 1400000
1 0.1118033989 20 0 0.530608287 0.3764981435 1.690637569 0.125 1 0.1144958169 0.312843169 0.06977 0.031849 22004000 2000000
1 0.1118033989 28 0 0.3521521374 0.2428789348 2.724921507 0.2070627924 2.137078357 0.08679902719 0.2578996531 0.100269 0.042871 42010976 2800000
1 0.1118033989 40 0 0.294511125 0.181857432 4.106206306 0.3535533906 3.109403958 0.07660009193 0.2212243084 0.145565 0.076437 84032000 4000000
1 0.1118033989 57 0 0.1280329331 0.08927080763 5.944172322 0.6014192199 10.57317237 0.05093933085 0.1818682069 0.21055 0.09133 168242596.5 5700000
1 0.1118033989 80 0 0.1291116761 0.0572815471 10.03959723 1 10.57317237 0.05093933085 0.138374068 0.311137 0.140434 328256000 8000000
1 0.1118033989 113 0 0.1048191342 0.03800376452 18.32981115 1.678737086 28.43937477 0.03662815065 0.1195376494 0.473088 0.164054 650471448.5 11300000
1 0.1118033989 160 0 0.07706826385 0.02303270183 31.83557388 2.828427125 57.51409594 0.02896433581 0.09513191459 0.728262 0.371993 1298048000 16000000
1 0.1118033989 226 0 0.04668057566 0.01562996108 51.07309555 4.748185509 92.984367 0.02467847734 0.0856324734 1.140952 0.418016 2582171588 22600000
1 0.1118033989 320 0 0.04112631618 0.01090933356 93.03344821 8 150.3025277 0.02102807795 0.06378409561 1.851304 0.464467 5168384000 32000000
1 0.1118033989 453 0 0.0370092802 0.008535963477 154.3784123 13.47448957 214.2607567 0.01868418369 0.05841025452 3.157661 0.937339 1.035222984e+10 45300000
1 0.1118033989 640 0 0.03952710604 0.006483624802 273.0400742 22.627417 849.726478 0.01180398429 0.04897161184 5.580224 1.402133 2.0675072e+10 64000000
1 0.1118033989 905 0 0.0232540163 0.005331001114 444.6746687 38.04853051 1264.293793 0.01033964603 0.04248623117 10.158336 2.490566 4.141235881e+10 90500000
1 0.1118033989 1280 0 0.02300864251 0.003991292951 808.1361815 64 2122.440566 0.008699811189 0.03294138751 18.540844 2.279297 8.3096576e+10 128000000
1 0.1118033989 1810 0 0.02300603752 0.003107603266 1297.559307 107.6174957 2292.972199 0.008478559588 0.03019301051 34.649681 4.420931 1.669508705e+11 181000000
1 0.1118033989 2560 0 0.01206537805 0.0022740328 2474.198364 181.019336 8813.535438 0.005412587806 0.02342072263 66.890625 4.849961 3.36324608e+11 256000000
1 0.1118033989 3620 0 0.0108366323 0.001791368585 3717.31024 304.3882441 13300.71095 0.004718783527 0.02072142432 130.145124 6.179142 6.79300964e+11 362000000
1 0.1118033989 5120 1 0.01046935768 0.001291092079 6742.11212 512 35022.607 0.003417214047 0.0164960367 257.377262 10.98295 1.378340864e+12 512000000


==> Figures/trace_abs_pgreedy_5.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.05590169944 5 0 0.782153793 0.9512142718 1.000000001 0.001953125 1 0.2948181477 0.8162668151 0.01589 0.007875 1750062.5 500000
1 0.05590169944 7 0 0.7810208342 0.9255304434 1.000006273 0.003235356131 1 0.2485834178 0.5896362955 0.023164 0.011869 3150171.5 700000
1 0.05590169944 10 0 0.7803786907 0.8911951525 1.000263757 0.005524271728 1 0.1724343467 0.5188744833 0.034005 0.014856 6000500 1000000
1 0.05590169944 14 0 0.7803785278 0.8303145371 1.017700057 0.00915096904 1 0.1290501594 0.4498220766 0.047262 0.020655 11201372 1400000
1 0.05590169944 20 0 0.7570559064 0.7507494471 1.052326713 0.015625 1 0.1135737754 0.3236891046 0.067268 0.032284 22004000 2000000
1 0.05590169944 28 0 0.7414885151 0.6584219086 1.196949691 0.02588284905 1 0.08547032152 0.2581003188 0.117182 0.054841 42010976 2800000
1 0.05590169944 40 0 0.6735926444 0.5486826717 1.386799423 0.04419417382 1 0.0703798195 0.2495610058 0.161916 0.077529 84032000 4000000
1 0.05590169944 57 0 0.5544160204 0.4097266095 1.731449907 0.07517740249 1.022528572 0.05548810077 0.1712049387 0.22705 0.100319 168242596.5 5700000
1 0.05590169944 80 0 0.4862865082 0.320660202 2.411339716 0.125 2.151998312 0.04329898362 0.1481428856 0.321298 0.18852 328256000 8000000
1 0.05590169944 113 0 0.3815882922 0.199055853 3.600718631 0.2098421357 4.575569304 0.03367259847 0.125393124 0.479211 0.260616 650471448.5 11300000
1 0.05590169944 160 0 0.2266195547 0.1209746099 5.333364646 0.3535533906 9.070353136 0.02680506999 0.104777061 0.723094 0.327713 1298048000 16000000
1 0.05590169944 226 0 0.2269989289 0.08216163452 8.581060887 0.5935231886 12.01364757 0.02440806671 0.08378486072 1.126426 0.605402 2582171588 22600000
1 0.05590169944 320 0 0.1449336897 0.04474154124 14.14224157 1 17.79705119 0.02141126505 0.07549155172 1.858582 0.832967 5168384000 32000000
1 0.05590169944 453 0 0.1230185582 0.02802279413 23.56662215 1.684311196 32.24090067 0.0175639674 0.05871813582 3.193342 1.005034 1.035222984e+10 45300000
1 0.05590169944 640 0 0.06884594016 0.01645937043 41.5862119 2.828427125 76.34922982 0.0131772097 0.04711863472 5.610653 0.988539 2.0675072e+10 64000000
1 0.05590169944 905 0 0.06428187166 0.01138986685 67.4280178 4.756066314 165.091356 0.01019022013 0.04398078265 10.136575 1.674448 4.141235881e+10 90500000
1 0.05590169944 1280 0 0.04883519984 0.007331398633 116.8426505 8 309.584518 0.008263523495 0.0334398159 18.662803 2.239594 8.3096576e+10 128000000
1 0.05590169944 1810 0 0.0486434928 0.005146814867 194.7391091 13.45218697 414.5378314 0.007497278097 0.03227534882 35.175821 3.501271 1.669508705e+11 181000000
1 0.05590169944 2560 0 0.03775988081 0.003561727081 334.2574127 22.627417 860.5756689 0.005877085242 0.02408907543 67.534366 4.876252 3.36324608e+11 256000000
1 0.05590169944 3620 0 0.0377382176 0.00273696268 551.4996514 38.04853051 1765.752466 0.004625035497 0.02069453934 130.994139 7.953902 6.79300964e+11 362000000
1 0.05590169944 5120 1 0.03047940921 0.002025975215 986.2341201 64 3481.002105 0.003688560537 0.0171450596 259.311968 10.056219 1.378340864e+12 512000000


==> Figures/trace_abs_pgreedy_6.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.02795084972 5 0 0.9960340606 0.9769847419 1 0.000244140625 1 0.2565029626 0.5495544419 0.016112 0.011239 1750062.5 500000
1 0.02795084972 7 0 0.9960340606 0.976908602 1 0.0004044195164 1 0.1866881079 0.5495544419 0.022593 0.011216 3150171.5 700000
1 0.02795084972 10 0 0.9911366389 0.9662451795 1.000000001 0.000690533966 1 0.1506117984 0.4407481351 0.031758 0.01798 6000500 1000000
1 0.02795084972 14 0 0.9911294786 0.9539069222 1.000000008 0.00114387113 1 0.1378353563 0.3733762158 0.044675 0.022373 11201372 1400000
1 0.02795084972 20 0 0.8698091042 0.9360574118 1.000122173 0.001953125 1 0.1014565807 0.2964117573 0.06397 0.03347 22004000 2000000
1 0.02795084972 28 0 0.8694980542 0.9039972509 1.000880027 0.003235356131 1 0.08435805932 0.2460033088 0.092225 0.051747 42010976 2800000
1 0.02795084972 40 0 0.8643877964 0.8567718751 1.00899421 0.005524271728 1 0.07289940142 0.2067816141 0.136581 0.084934 84032000 4000000
1 0.02795084972 57 0 0.8565967236 0.7982297803 1.044123593 0.009397175312 1 0.05646084949 0.173827394 0.201583 0.127049 168242596.5 5700000
1 0.02795084972 80 0 0.8028174473 0.7123066515 1.14335484 0.015625 1 0.04647207375 0.1447603847 0.318083 0.174961 328256000 8000000
1 0.02795084972 113 0 0.7614832792 0.5965183245 1.260696204 0.02623026697 1 0.03875823117 0.1140077098 0.449256 0.239218 650471448.5 11300000
1 0.02795084972 160 0 0.7055026326 0.4799322194 1.533866985 0.04419417382 1 0.03228538074 0.1010745509 0.686438 0.372762 1298048000 16000000
1 0.02795084972 226 0 0.5898703184 0.3633347541 1.976696114 0.07419039857 1.604070476 0.02387740908 0.08552436078 1.057911 0.516647 2582171588 22600000
1 0.02795084972 320 0 0.4526502296 0.2596699328 2.722811886 0.125 2.6433985 0.02021501814 0.06544387641 1.760651 0.807172 5168384000 32000000
1 0.02795084972 453 0 0.3357583053 0.175909642 4.114029609 0.2105388995 4.076468039 0.01749713736 0.05745515208 3.033945 1.00345 1.035222984e+10 45300000
1 0.02795084972 640 0 0.2574899306 0.1118618381 6.351714347 0.3535533906 10.6644016 0.01269841505 0.0517762072 5.362018 1.601987 2.0675072e+10 64000000
1 0.02795084972 905 0 0.1824023554 0.0700191864 10.18507763 0.5945082892 15.34590472 0.01124771187 0.0411460795 9.902318 1.895947 4.141235881e+10 90500000
1 0.02795084972 1280 0 0.163143724 0.04244629443 16.13207728 1 39.73276667 0.008191160069 0.0350468609 18.431405 3.098554 8.3096576e+10 128000000
1 0.02795084972 1810 0 0.108613034 0.02554021406 28.04479859 1.681523371 69.73864907 0.006790532598 0.02960721456 34.898786 3.261841 1.669508705e+11 181000000
1 0.02795084972 2560 0 0.07942230853 0.01574499147 45.85592326 2.828427125 96.38996816 0.006096085781 0.02515093854 67.181518 5.264925 3.36324608e+11 256000000
1 0.02795084972 3620 0 0.06576993568 0.009636514263 76.21914597 4.756066314 232.0338099 0.004548601862 0.02112064847 130.611048 5.943499 6.79300964e+11 362000000
1 0.02795084972 5120 1 0.05633250911 0.006063154614 132.6358295 8 328.2866264 0.004051762228 0.01709467154 258.171541 8.723283 1.378340864e+12 512000000


==> Figures/trace_abs_stable_fgreedy.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.894427191 1 1 0.7842385171 0.6649047461 1 0.7155417528 1 nan nan 0.003707 0.002901 150000.5 100000
2 0.4472135955 3 1 0.312865656 0.2910043819 1.810784161 0.4647580015 2.077951905 0.3504584217 0.7043479342 0.013824 0.008498 850013.5 400000
3 0.2236067977 5 0 0.1909201338 0.1760100769 1.307078061 0.125 1 0.2725469254 0.7043479342 0.028644 0.017061 2150062.5 900000
3 0.2236067977 7 0 0.1832425403 0.1440461844 2.530227804 0.2070627924 4.575576128 0.1346903269 0.7043479342 0.034838 0.022375 3550171.5 1100000
3 0.2236067977 10 1 0.1359280389 0.1181252881 3.93098785 0.3535533906 22.98301857 0.07864708786 0.7043479342 0.046128 0.024798 6400500 1400000
4 0.1118033989 14 0 0.08977042662 0.08396402922 1.863197618 0.07320775232 4.125818418 0.06970837675 0.4199871028 0.093044 0.048472 12601372 2800000
4 0.1118033989 20 0 0.08084015871 0.06216956336 2.69987545 0.125 5.079910074 0.0650383725 0.2748871692 0.112862 0.071746 23404000 3400000
4 0.1118033989 28 0 0.05274016264 0.06093281505 3.561779021 0.2070627924 5.255164361 0.06430719579 0.2553404993 0.142517 0.107264 43410976 4200000
4 0.1118033989 37 1 0.03355525181 0.03867693407 4.990079162 0.3145340055 15.07240211 0.0452613513 0.2553404993 0.174704 0.118252 73575326.5 5100000
5 0.05590169944 40 0 0.03328147538 0.03843581308 2.507140242 0.04419417382 6.183893514 0.03045587 0.19733474 0.30967 0.188643 89132000 9100000
5 0.05590169944 57 0 0.02894199084 0.03391436222 3.537002474 0.07517740249 6.34673139 0.03019314167 0.1533735501 0.375995 0.274312 173342596.5 10800000
5 0.05590169944 80 0 0.01929912543 0.02517328821 5.479599798 0.125 13.83053507 0.02328870556 0.1533735501 0.464871 0.297869 333356000 13100000
5 0.05590169944 113 0 0.0153402623 0.01910984498 10.7439161 0.2098421357 51.82756972 0.01499355887 0.1332482526 0.605153 0.363629 655571448.5 16400000
5 0.05590169944 160 0 0.01277821769 0.01570100019 19.54904641 0.3535533906 111.0371638 0.0116306028 0.1332482526 0.832561 0.518725 1303148000 21100000
5 0.05590169944 185 1 0.01055516424 0.01288487045 23.09736999 0.439574636 111.0371638 0.0116306028 0.1332482526 0.972624 0.495274 1738015812 23600000
6 0.02795084972 226 0 0.008283988425 0.01128056994 7.787613496 0.07419039857 39.35778423 0.008217091727 0.10146201 1.819722 0.860168 2605771588 46200000
6 0.02795084972 320 0 0.006537468512 0.00892058787 16.84697265 0.125 102.0780423 0.005980684663 0.08687261059 2.505249 1.098396 5191984000 55600000
6 0.02795084972 453 0 0.005275576606 0.0064349587 30.07637248 0.2105388995 246.2493311 0.004459333934 0.07084815547 3.823605 1.830201 1.037582984e+10 68900000
6 0.02795084972 640 0 0.005275363943 0.004746226412 63.29860839 0.3535533906 413.6938114 0.003751186647 0.06632022091 6.227604 1.890803 2.0698672e+10 87600000
6 0.02795084972 757 1 0.005243631835 0.003941675907 68.40158864 0.4548088059 481.4048122 0.003566357476 0.06120818128 8.086413 2.115992 2.896864905e+10 99300000
7 0.01397542486 905 0 0.002530498729 0.003535421681 24.92758262 0.07431353615 268.8615446 0.002165320179 0.05626336271 13.360213 3.6827 4.151165881e+10 189800000
7 0.01397542486 1280 0 0.002243342221 0.002629431266 44.08910689 0.125 510.1248413 0.001749065991 0.04979127194 21.856127 5.168241 8.3195876e+10 227300000
7 0.01397542486 1810 0 0.002303989709 0.001807973653 67.09920324 0.2101904214 510.1248413 0.001749065991 0.03845849656 38.051234 6.105684 1.670501705e+11 280300000
7 0.01397542486 2560 0 0.002384238572 0.001188736726 88.70348085 0.3535533906 510.1248413 0.001749065991 0.03524145498 70.005714 8.287655 3.36423908e+11 355300000
7 0.01397542486 2759 1 0.002384239085 0.001077232861 96.10158962 0.3955693278 510.1248413 0.001749065991 0.03524145498 80.275919 8.863428 3.914801157e+11 375200000
8 0.00698771243 3620 0 0.00129326908 0.000869622949 45.05804192 0.07431353615 497.6337042 0.0008817898487 0.0301001217 143.650605 13.078905 6.79676164e+11 737200000
8 0.00698771243 5120 1 0.001306011686 0.0006034492685 65.50988326 0.125 497.6337042 0.0008817898487 0.02871528696 271.297887 17.126221 1.378716064e+12 887200000


==> Figures/trace_abs_stable_pgreedy.txt <==
# target=abs N=100000 kernel=EXPONENTIAL sparse_kernel=WENDLAND20 tau=1.5 nu=2 mu=0.5 n1=5 levels=6 budget=5120 theta=0.3535533906 rho=0.25 sparse_support=2 cg_tol=1e-10
level sigma n level_end linf l2 cond kappa_lower kappa_upper q h offline_s online_s ops_offline ops_online
1 0.894427191 3 1 0.9886057017 0.6664116393 2.947807006 3.718064012 11.57451283 0.3954067571 0.9480525625 0.009498 0.006786 750013.5 300000
2 0.4472135955 4 1 0.2774743879 0.2615090954 1.858066137 0.7155417528 2.117203731 0.3482791273 0.9480525625 0.022648 0.013472 1500032 700000
3 0.2236067977 5 0 0.2774459345 0.2583998456 1.316488811 0.125 1 0.2325311043 0.9480525625 0.038079 0.025508 2450062.5 1200000
3 0.2236067977 7 0 0.3205927958 0.2752363094 1.510300181 0.2070627924 1 0.2325311043 0.4993991622 0.044566 0.029202 3850171.5 1400000
3 0.2236067977 10 0 0.1759664884 0.1304486899 2.177126449 0.3535533906 1.777931466 0.1845780259 0.4950912429 0.054766 0.033409 6700500 1700000
3 0.2236067977 14 0 0.176298801 0.130918637 3.684838819 0.5856620186 4.737138373 0.1331413569 0.4950912429 0.069392 0.042286 11901372 2100000
3 0.2236067977 17 1 0.1730994393 0.1101215823 4.389845562 0.7836612789 6.341516905 0.1208056604 0.3022008007 0.079819 0.041608 16852456.5 2400000
4 0.1118033989 20 0 0.1716560495 0.1034059753 1.779255299 0.125 1 0.1124140029 0.3022008007 0.145268 0.07328 24404000 4400000
4 0.1118033989 28 0 0.1332109476 0.06626250683 2.569568745 0.2070627924 2.148934019 0.08663910942 0.2581725645 0.173948 0.089796 44410976 5200000
4 0.1118033989 40 0 0.1330533714 0.06365503028 3.913787115 0.3535533906 4.776243779 0.06638849826 0.2142877778 0.21801 0.115333 86432000 6400000
4 0.1118033989 57 0 0.09318897686 0.04334235409 6.250322679 0.6014192199 8.307302986 0.05520371728 0.1642843019 0.29108 0.133584 170642596.5 8100000
4 0.1118033989 72 1 0.08715639669 0.03257508926 8.587028444 0.8538149682 12.06110274 0.04875202589 0.1488965648 0.372324 0.235762 268986624 9600000
5 0.05590169944 80 0 0.06970286667 0.02885777963 2.307472427 0.125 1.507637843 0.04875202589 0.1392838074 0.700471 0.427761 337856000 17600000
5 0.05590169944 113 0 0.06511785376 0.02547054511 3.532858629 0.2098421357 3.938382044 0.03539857096 0.1283956398 0.913088 0.524205 660071448.5 20900000
5 0.05590169944 160 0 0.05590898537 0.01938281829 5.333445411 0.3535533906 6.376757493 0.03014567716 0.09022987979 1.27585 0.499006 1307648000 25600000
5 0.05590169944 226 0 0.04859508932 0.01485736059 8.792819268 0.5935231886 10.31256002 0.02568243402 0.0825555131 1.881532 0.592073 2591771588 32200000
5 0.05590169944 320 0 0.03828148543 0.01097834716 14.31201485 1 16.00162067 0.02218385513 0.0692958891 2.998365 0.762678 5177984000 41600000
5 0.05590169944 335 1 0.03826755781 0.0107033893 15.40199455 1.071130148 30.44550022 0.01790264938 0.06765332706 3.203163 0.74193 5673147688 43100000
6 0.02795084972 453 0 0.03126594175 0.008108506798 4.222746919 0.2105388995 3.919952592 0.01772697955 0.05875707388 7.027384 1.945494 1.039532984e+10 88400000
6 0.02795084972 640 0 0.02711186024 0.006441485595 6.401111771 0.3535533906 9.662240586 0.01312307868 0.04696963917 11.177724 2.208552 2.0718172e+10 107100000
6 0.02795084972 905 0 0.02446803315 0.005247200898 10.20786448 0.5945082892 19.68545 0.01035173708 0.04249787675 19.377816 2.830606 4.145545881e+10 133600000
6 0.02795084972 1280 0 0.02007485378 0.003730177308 16.48326471 1 36.89129246 0.008396282808 0.03403766805 34.925132 4.05173 8.3139676e+10 171100000
6 0.02795084972 1295 1 0.02007479429 0.003630860676 16.76713747 1.017629523 36.89129246 0.008396282808 0.03403766805 35.669022 3.833717 8.510972369e+10 172600000
7 0.01397542486 1810 0 0.01620867533 0.002867248541 4.768377654 0.2101904214 4.991069076 0.00817774993 0.02883022568 84.29056 6.531858 1.671234705e+11 353600000
7 0.01397542486 2560 0 0.01282302147 0.002034687469 6.764795328 0.3535533906 10.67798531 0.00634651406 0.0247347293 149.078372 8.013426 3.36497208e+11 428600000
7 0.01397542486 3620 0 0.01100898039 0.00166280519 11.26020177 0.5945082892 20.92774772 0.00507135706 0.0203386218 270.627107 10.301697 6.79473564e+11 534600000
7 0.01397542486 5120 1 0.009042470501 0.001251361765 17.34819382 1 40.79601979 0.004059685791 0.01794553134 510.250412 16.863393 1.378513464e+12 684600000

